Compositional Neural Textures

Texture plays a vital role in enhancing visual richness in both real photographs and computer-generated imagery. However, the process of editing textures often involves laborious and repetitive manual adjustments of textons, which are the recurring local patterns that characterize textures. This work introduces a fully unsupervised approach for representing textures using a compositional neural model that captures individual textons. We represent each texton as a 2D Gaussian function whose spatial support approximates its shape, and an associated feature that encodes its detailed appearance. By modeling a texture as a discrete composition of Gaussian textons, the representation offers both expressiveness and ease of editing. Textures can be edited by modifying the compositional Gaussians within the latent space, and new textures can be efficiently synthesized by feeding the modified Gaussians through a generator network in a feed-forward manner. This approach enables a wide range of applications, including transferring appearance from an image texture to another image, diversifying textures,texture interpolation, revealing/modifying texture variations, edit propagation, texture animation, and direct texton manipulation. The proposed approach contributes to advancing texture analysis, modeling, and editing techniques, and opens up new possibilities for creating visually appealing images with controllable textures.

==> figs/results/comparisons/texture_transfer/current/user_0.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_3_201_6/A/201_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_3_201_6/B/201_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/201_3_201_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_3_201_6/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-201_3_201_6/201_3_201_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_6/0_3.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_1_202_9/A/202_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_1_202_9/B/202_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/202_1_202_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_1_202_9/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-202_1_202_9/202_1_202_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_9/0_1.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_9_208_3/A/208_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_9_208_3/B/208_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/208_9_208_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_9_208_3/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-208_9_208_3/208_9_208_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/208_3/0_9.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_2_208_0/A/208_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_2_208_0/B/208_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/208_2_208_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_2_208_0/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-208_2_208_0/208_2_208_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/208_0/0_2.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_1_201_8/A/201_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_1_201_8/B/201_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/201_1_201_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_1_201_8/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-201_1_201_8/201_1_201_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_8/0_1.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_2_203_3/A/203_2.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_2_203_3/B/203_3.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/203_2_203_3.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_2_203_3/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-203_2_203_3/203_2_203_3.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_3/0_2.png}}

==> figs/results/comparisons/texture_transfer/current/user_1.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_8_209_1/A/209_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_8_209_1/B/209_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/209_8_209_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_8_209_1/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-209_8_209_1/209_8_209_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/209_1/0_8.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_5_201_0/A/201_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_5_201_0/B/201_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/201_5_201_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_5_201_0/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-201_5_201_0/201_5_201_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_0/0_5.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_2_200_3/A/200_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_2_200_3/B/200_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/200_2_200_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_2_200_3/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-200_2_200_3/200_2_200_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/200_3/0_2.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_7_201_1/A/201_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_7_201_1/B/201_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/201_7_201_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_7_201_1/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-201_7_201_1/201_7_201_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_1/0_7.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_2_202_8/A/202_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_2_202_8/B/202_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/202_2_202_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_2_202_8/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-202_2_202_8/202_2_202_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_8/0_2.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_3_205_4/A/205_3.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_3_205_4/B/205_4.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/205_3_205_4.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_3_205_4/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-205_3_205_4/205_3_205_4.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/205_4/0_3.png}}

==> figs/results/comparisons/texture_transfer/current/user_2.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_6_209_3/A/209_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_6_209_3/B/209_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/209_6_209_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_6_209_3/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-209_6_209_3/209_6_209_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/209_3/0_6.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_3_208_1/A/208_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_3_208_1/B/208_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/208_3_208_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/208_3_208_1/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-208_3_208_1/208_3_208_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/208_1/0_3.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_4_201_0/A/201_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_4_201_0/B/201_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/201_4_201_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_4_201_0/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-201_4_201_0/201_4_201_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_0/0_4.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_3_200_4/A/200_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_3_200_4/B/200_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/200_3_200_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_3_200_4/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-200_3_200_4/200_3_200_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/200_4/0_3.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_4_201_8/A/201_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_4_201_8/B/201_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/201_4_201_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_4_201_8/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-201_4_201_8/201_4_201_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_8/0_4.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_1_203_2/A/203_1.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_1_203_2/B/203_2.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/203_1_203_2.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_1_203_2/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-203_1_203_2/203_1_203_2.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_2/0_1.png}}

==> figs/results/comparisons/texture_transfer/current/user_3.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_9_205_5/A/205_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_9_205_5/B/205_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/205_9_205_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_9_205_5/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-205_9_205_5/205_9_205_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/205_5/0_9.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_4_200_6/A/200_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_4_200_6/B/200_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/200_4_200_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_4_200_6/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-200_4_200_6/200_4_200_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/200_6/0_4.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_3_201_5/A/201_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_3_201_5/B/201_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/201_3_201_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/201_3_201_5/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-201_3_201_5/201_3_201_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_5/0_3.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_2_206_0/A/206_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_2_206_0/B/206_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/206_2_206_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_2_206_0/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-206_2_206_0/206_2_206_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/206_0/0_2.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_6_203_7/A/203_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_6_203_7/B/203_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/203_6_203_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_6_203_7/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-203_6_203_7/203_6_203_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_7/0_6.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/207_7_207_4/A/207_7.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/207_7_207_4/B/207_4.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/207_7_207_4.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/207_7_207_4/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-207_7_207_4/207_7_207_4.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/207_4/0_7.png}}

==> figs/results/comparisons/texture_transfer/current/user_4.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_4_203_1/A/203_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_4_203_1/B/203_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/203_4_203_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_4_203_1/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-203_4_203_1/203_4_203_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_1/0_4.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_9_206_5/A/206_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_9_206_5/B/206_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/206_9_206_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_9_206_5/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-206_9_206_5/206_9_206_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/206_5/0_9.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_2_200_6/A/200_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_2_200_6/B/200_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/200_2_200_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/200_2_200_6/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-200_2_200_6/200_2_200_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/200_6/0_2.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_0_203_9/A/203_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_0_203_9/B/203_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/203_0_203_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_0_203_9/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-203_0_203_9/203_0_203_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_9/0_0.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/204_6_204_5/A/204_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/204_6_204_5/B/204_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/204_6_204_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/204_6_204_5/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-204_6_204_5/204_6_204_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/204_5/0_6.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_3_206_6/A/206_3.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_3_206_6/B/206_6.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/206_3_206_6.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_3_206_6/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-206_3_206_6/206_3_206_6.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/206_6/0_3.png}}

==> figs/results/comparisons/texture_transfer/current/user_5.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_1_205_7/A/205_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_1_205_7/B/205_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/205_1_205_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/205_1_205_7/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-205_1_205_7/205_1_205_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/205_7/0_1.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/207_6_207_2/A/207_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/207_6_207_2/B/207_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/207_6_207_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/207_6_207_2/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-207_6_207_2/207_6_207_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/207_2/0_6.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/204_2_204_3/A/204_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/204_2_204_3/B/204_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/204_2_204_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/204_2_204_3/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-204_2_204_3/204_2_204_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/204_3/0_2.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_5_206_8/A/206_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_5_206_8/B/206_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/206_5_206_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/206_5_206_8/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-206_5_206_8/206_5_206_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/206_8/0_5.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_9_209_3/A/209_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_9_209_3/B/209_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/209_9_209_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/209_9_209_3/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-209_9_209_3/209_9_209_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/209_3/0_9.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_3_203_7/A/203_3.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_3_203_7/B/203_7.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/203_3_203_7.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/203_3_203_7/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-203_3_203_7/203_3_203_7.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_7/0_3.png}}

==> figs/results/comparisons/texture_transfer/current/user_6.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_6_202_5/A/202_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_6_202_5/B/202_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/user256/202_6_202_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/userstudies256/202_6_202_5/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-user-202_6_202_5/202_6_202_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_5/0_6.png}}

\vspace{-0.8cm}



==> figs/results/comparisons/texture_transfer/current/visual_0.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_6_203_3/A/203_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_6_203_3/B/203_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/203_6_203_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_6_203_3/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-203_6_203_3/203_6_203_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_3/0_6.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/205_9_205_0/A/205_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/205_9_205_0/B/205_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/205_9_205_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/205_9_205_0/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-205_9_205_0/205_9_205_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/205_0/0_9.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_7_202_1/A/202_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_7_202_1/B/202_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/202_7_202_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_7_202_1/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-202_7_202_1/202_7_202_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_1/0_7.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_5_202_7/A/202_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_5_202_7/B/202_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/202_5_202_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_5_202_7/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-202_5_202_7/202_5_202_7.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_7/0_5.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_5_202_9/A/202_5.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_5_202_9/B/202_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/202_5_202_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_5_202_9/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-202_5_202_9/202_5_202_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_9/0_5.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_9_203_1/A/203_9.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_9_203_1/B/203_1.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/203_9_203_1.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_9_203_1/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-203_9_203_1/203_9_203_1.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_1/0_9.png}}

==> figs/results/comparisons/texture_transfer/current/visual_1.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_6_202_0/A/202_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_6_202_0/B/202_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/202_6_202_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_6_202_0/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-202_6_202_0/202_6_202_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_0/0_6.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_1_203_4/A/203_1.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_1_203_4/B/203_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/203_1_203_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_1_203_4/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-203_1_203_4/203_1_203_4.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_4/0_1.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/207_2_207_1/A/207_2.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/207_2_207_1/B/207_1.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/207_2_207_1.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/207_2_207_1/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-207_2_207_1/207_2_207_1.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/207_1/0_2.png}}

==> figs/results/comparisons/texture_transfer/current/visual_2.txt <==
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_3_203_0/A/203_3.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_3_203_0/B/203_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/203_3_203_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_3_203_0/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-203_3_203_0/203_3_203_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_0/0_3.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_9_202_2/A/202_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_9_202_2/B/202_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/202_9_202_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_9_202_2/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-202_9_202_2/202_9_202_2.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_2/0_9.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_0_202_8/A/202_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_0_202_8/B/202_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/202_0_202_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/202_0_202_8/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-202_0_202_8/202_0_202_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/202_8/0_0.png}}

\vspace{-0.8cm}


\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/208_9_208_8/A/208_9.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/208_9_208_8/B/208_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/208_9_208_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/208_9_208_8/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-208_9_208_8/208_9_208_8.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/208_8/0_9.png}}

\vspace{-0.8cm}

\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_0_203_6/A/203_0.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_0_203_6/B/203_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/203_0_203_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/203_0_203_6/out/output.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-203_0_203_6/203_0_203_6.png}}
\subfloat[]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/203_6/0_0.png}}

\vspace{-0.8cm}

\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/204_1_204_2/A/204_1.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/204_1_204_2/B/204_2.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/204_1_204_2.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/204_1_204_2/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-204_1_204_2/204_1_204_2.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/204_2/0_1.png}}

\nothing{
\vspace{-0.8cm}


\subfloat[Structure]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/201_9_201_3/A/201_9.png}}
\subfloat[Appearance]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/201_9_201_3/B/201_3.png}}
\subfloat[\cite{Kolkin:2019:STR}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/strotss/visual256/201_9_201_3.png}}
\subfloat[\cite{Tumanyan:2022:SVF}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/splice/visual256/201_9_201_3/out/output.png}}
\subfloat[\cite{Cheng:2023:GII}]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/vct/output/vct-visual-201_9_201_3/201_9_201_3.png}}
\subfloat[ours]{\includegraphics[width=0.16\linewidth]{figs/results/comparisons/texture_transfer/ours/201_3/0_9.png}}
}%nothing

